Reliability Evaluation of Phasor Measurement Unit Considering Failure of Hardware and Software Using Fuzzy Approach

The wide-area measurement system (WAMS) consists of the future power system, increasing geographical sprawl which is linked by the Phasor measurement unit(PMU). Thus, the failure of PMU will cause severe results, such as a blackout of the power system. In this paper, the reliability model of PMU is considered both hardware and software, where it gives a characteristic of correlated failure of hardware and software. Markov process is applied to model PMU, and reliability parameters are given by using symmetrical triangular membership for Type-1 fuzzy reliability analysis. The paper gives insightful results revealing the effective approach for analyzing the reliability of PMU, under a circumstance which lack of sufficient field data.

==> Erreurs.txt <==
15 voisins + dét lat et long pour seq <5 + premier él de séq = len_seq avant la fin: 
0.0135493


Avec dernier de poly_test comme début pour d :
0.017076


En séparant en 3 en fonction de CALL_TYPE
Avec 50000 : 0.0146719

Avec 100000 : 0.01577


05215_poly+timestamp.py : 
Avec 50 0320 : erreur : 0.013

061215_RandomForest: 
trainData_LS = pd.DataFrame(data=trainData, index=ind[0:5000])
	#We create the test sample for the model
	trainData_TS = pd.DataFrame(data=trainData, index=ind[5000:5320])
	#We create the train sample for the final decision
	trainData_Final = pd.DataFrame(data=trainData, index=ind[5320::])
erreur : 


061215_BackToSimpleModel.py
erreur : 0.029 en la calculant moi même sur 300 000 de train
erreur : 0.028 avec 500 000


test_061215_PM.py
0.01930 sur Kaggle sur 10000

test_061215_ABC.py
0.0240 sur Kaggle sur 50000
0.01341 sur 50 000 erreur calculée nous-même
0.013666 sur 100 000 """ """ """

test_061215_ABC.py quand on prend les x milles de façon aléatoire :
avec 50000 : erreur = 0.01346
avec 100 000 : erreur = 0.01352
avec 200 000 : erreur = ???

test_071215_PeriodOfDay.py
avec 50 000 : erreur = 0.01353
avec 100 000: erreur = 0.01366

